Investigating the Atmospheric Mass Loss of the Kepler-105 Planets Straddling the Radius Gap

An intriguing pattern among exoplanets is the lack of detected planets between approximately $1.5$ R$_\oplus$ and $2.0$ R$_\oplus$. One proposed explanation for this "radius gap" is the photoevaporation of planetary atmospheres, a theory that can be tested by studying individual planetary systems. Kepler-105 is an ideal system for such testing due to the ordering and sizes of its planets. Kepler-105 is a sun-like star that hosts two planets straddling the radius gap in a rare architecture with the larger planet closer to the host star ($R_b = 2.53\pm0.07$ R$_\oplus$, $P_b = 5.41$ days, $R_c = 1.44\pm0.04$ R$_\oplus$, $P_c = 7.13$ days). If photoevaporation sculpted the atmospheres of these planets, then Kepler-105b would need to be much more massive than Kepler-105c to retain its atmosphere, given its closer proximity to the host star. To test this hypothesis, we simultaneously analyzed radial velocities (RVs) and transit timing variations (TTVs) of the Kepler-105 system, measuring disparate masses of $M_b = 10.8\pm2.3$ M$_\oplus$ ($ \rho_b = 0.97\pm0.22$ g cm$^{-3}$) and $M_c = 5.6\pm1.2$ M$_\oplus $ ($\rho_c = 2.64\pm0.61$ g cm$^{-3}$). Based on these masses, the difference in gas envelope content of the Kepler-105 planets could be entirely due to photoevaporation (in 76\% of scenarios), although other mechanisms like core-powered mass loss could have played a role for some planet albedos.

==> ck00115_rv.csv <==
# Column descriptions
# time - UTC
# observation_id - CPS internal ID
# tel - Instrument
# bjd - BJD_TDB
# mnvel - Relative RV [m/s]
# errvel - RV uncertainty [m/s]
# cts - Counts in raw 1D spectrum near 5500 Angstroms [e-]
# chi - Median reduced chi-squared for the observation over all chunks
# bc - Barycentric velocity at flux-weighted midpoint [m/s]
# svalue - Ca_HK S value
# svalue_err - Ca_HK S value uncertainty
# trv - Telluric calibrated absolute RV [km/s]
# trv_err - Uncertainty in telluric-calibrated absolute RV [km/s]
time,observation_id,tel,bjd,mnvel,errvel,cts,mdchi,bc,svalue,svalue_err,trv,trv_err
2015-06-24 10:45:26.133,j201.100,hires_j,2457197.948219,-17.8474210786017,3.02884912490845,9070.0,1.09884285926819,5908.284,0.146,0.001,0.42,0.1
2015-06-27 11:47:23.046,j201.604,hires_j,2457200.991239,-4.31689120166633,2.74477863311768,8770.0,1.09149205684662,5313.28,0.1402,0.001,0.32,0.1
2015-06-28 13:29:35.698,j201.819,hires_j,2457202.062219,-5.10517347648147,2.56869888305664,8766.0,1.09136474132538,5005.218,0.1422,0.001,0.16,0.1
2015-06-30 12:53:19.123,j201.1221,hires_j,2457204.037027,2.88228937454796,2.83422017097473,8614.0,1.09377765655518,4705.833,0.1406,0.001,0.14,0.1
2015-07-18 13:35:59.394,j203.81,hires_j,2457222.06666,-1.23604091135117,3.12488150596619,8990.0,1.09821689128876,1354.595,0.1384,0.001,0.21,0.1
2015-07-25 14:17:03.343,j204.100,hires_j,2457229.095178,-14.2207422090281,3.20139026641846,7947.0,1.08337354660034,-9.929,0.1347,0.001,0.13,0.1
2015-07-26 09:36:32.419,j204.293,hires_j,2457229.900375,-6.14178739392487,2.93574619293213,8806.0,1.09643077850342,109.535,0.1377,0.001,-0.03,0.1
2015-08-02 10:38:50.283,j205.307,hires_j,2457236.943638,18.7422975159804,3.42841553688049,6380.0,1.11511313915253,-1327.553,0.1225,0.001,0.22,0.1
2015-08-11 11:29:46.969,j208.314,hires_j,2457245.979016,-1.00215047791072,2.79062461853027,9142.0,1.10529053211212,-3106.323,0.1357,0.001,0.44,0.1
2015-08-20 10:22:01.364,j209.295,hires_j,2457254.93196,2.63008177385727,2.84704351425171,8930.0,1.10995805263519,-4694.092,0.1338,0.001,0.16,0.1
2015-08-21 11:52:56.973,j209.508,hires_j,2457255.995104,-7.12430770547815,3.34349417686462,7461.0,1.109494805336,-4957.598,0.1256,0.001,0.37,0.1
2015-08-28 09:22:12.504,j210.99,hires_j,2457262.890422,1.94339689079633,2.79039573669434,8551.0,1.10128724575043,-6010.905,0.1382,0.001,0.17,0.1
2015-08-30 12:18:17.776,j211.76,hires_j,2457265.012706,9.46110324422746,3.16380643844604,8078.0,1.11733222007751,-6488.136,0.1264,0.001,0.42,0.1
2019-05-24 09:56:42.492,j331.86,hires_j,2458627.914381,9.62511665739178,2.60883498191833,12150.0,1.13386118412018,10115.451,0.1498,0.001,0.14,0.1
2019-07-15 11:43:38.060,j337.153,hires_j,2458679.988635,-5.32045578393502,2.33465456962585,16232.0,1.18146109580994,2056.408,0.1449,0.001,0.07,0.1
2019-08-19 08:13:47.125,j339.278,hires_j,2458714.842907,6.50061395302311,2.43416738510132,14787.0,1.18371200561523,-4329.156,0.1295,0.001,0.18,0.1
2019-08-27 09:46:23.462,j341.99,hires_j,2458722.907216,-1.66392156391224,2.34678196907043,12600.0,1.12861049175262,-5867.965,0.1288,0.001,0.03,0.1
2019-10-09 08:20:15.609,j346.87,hires_j,2458765.847403,-3.04441860450589,2.81228303909302,8145.0,1.10082316398621,-11083.016,0.1314,0.001,0.02,0.1
2019-10-20 08:36:28.398,j348.73,hires_j,2458776.858662,3.56872816333791,3.59799480438232,5489.0,1.09182739257812,-11599.913,0.1236,0.001,0.01,0.1
2019-11-08 06:42:55.440,j351.377,hires_j,2458795.779808,6.51405448473528,2.93089199066162,7898.0,1.09300243854523,-11451.83,0.1271,0.001,-0.25,0.1
2020-05-30 11:03:31.958,j368.108,hires_j,2458999.960787,-9.49820125829797,2.90895652770996,10296.0,1.12541377544403,9336.968,0.1357,0.001,0.11,0.1
2020-06-02 13:26:56.027,j369.125,hires_j,2459003.060371,-5.20515576368714,3.14411783218384,9534.0,1.10662353038788,8785.788,0.1347,0.001,-0.01,0.1
2020-06-03 11:18:41.299,j369.305,hires_j,2459003.971311,-5.9943965563697,2.53519415855408,10859.0,1.13784778118134,8839.424,0.1344,0.001,0.07,0.1
2020-06-06 10:49:01.620,j370.132,hires_j,2459006.950713,1.71215217905499,2.83746600151062,9631.0,1.11711823940277,8495.757,0.138,0.001,0.19,0.1
2020-06-07 11:50:10.150,j370.302,hires_j,2459007.993173,1.57280635237779,3.01606941223145,8624.0,1.1012134552002,8282.013,0.1358,0.001,0.33,0.1
2020-06-10 11:58:22.066,j371.109,hires_j,2459010.998866,0.853582827158984,2.77401733398438,9786.0,1.11198306083679,7860.353,0.1375,0.001,0.13,0.1
2020-06-11 11:39:22.323,j371.298,hires_j,2459011.985675,1.31190874077476,2.87451267242432,8796.0,1.09955084323883,7745.805,0.1374,0.001,0.26,0.1
2020-06-12 11:36:52.539,j371.509,hires_j,2459012.983941,3.27369091203178,3.1838653087616,7705.0,1.09094226360321,7605.803,0.1363,0.001,0.11,0.1
2020-06-13 13:09:12.813,j371.697,hires_j,2459014.048065,-0.730309929684807,2.71713066101074,8164.0,1.09481954574585,7329.794,0.134,0.001,0.11,0.1
2020-06-16 09:59:23.724,j372.35,hires_j,2459016.916247,-7.58992941869024,3.08728241920471,6284.0,1.06958448886871,7141.876,0.1322,0.001,0.12,0.1
2020-06-24 10:14:44.430,j374.97,hires_j,2459024.926903,7.66745225695399,2.99333024024963,8379.0,1.08878135681152,5835.791,0.1313,0.001,0.27,0.1
2020-06-28 08:39:12.570,j375.278,hires_j,2459028.860562,12.460216221313,2.63937377929688,9432.0,1.11748671531677,5276.504,0.1362,0.001,-0.26,0.1
2020-06-30 10:55:07.549,j375.706,hires_j,2459030.954948,-3.39245236203969,2.97662806510925,8467.0,1.09863317012787,4745.337,0.1313,0.001,0.04,0.1
2020-07-05 11:20:36.823,j376.303,hires_j,2459035.972648,-8.55077710477368,3.01568603515625,8558.0,1.09672451019287,3816.128,0.133,0.001,0.38,0.1
2020-07-09 12:00:55.857,j377.302,hires_j,2459040.000646,1.71754630290902,2.71730422973633,9325.0,1.1012077331543,3027.355,0.1323,0.001,0.23,0.1
2020-08-09 13:17:04.050,j383.83,hires_j,2459071.053519,-3.92180287295454,4.11360168457031,5574.0,1.12601208686829,-2945.73,0.1172,0.001,0.08,0.1
2020-08-16 12:48:33.429,j384.101,hires_j,2459078.03372,6.28397914742219,2.99127626419067,8496.0,1.11319124698639,-4220.027,0.1297,0.001,-0.22,0.1
2020-08-27 09:20:31.146,j385.490,hires_j,2459088.889249,-0.20015351049978,3.4117226600647,6182.0,1.15791952610016,-5962.734,0.114,0.001,-0.02,0.1
2020-08-30 11:11:26.777,j385.1092,hires_j,2459091.966282,-1.57439623609793,3.33532309532166,5904.0,1.14032077789307,-6568.828,0.1187,0.001,-0.01,0.1
2020-09-09 10:05:09.467,j388.493,hires_j,2459101.920248,-0.800454880537018,2.9352593421936,7966.0,1.10653138160706,-8047.799,0.1241,0.001,0.01,0.1
2020-09-22 09:11:26.125,j389.92,hires_j,2459114.882941,5.31540922940018,2.90168642997742,7607.0,1.1126629114151,-9679.057,0.1251,0.001,-0.03,0.1
2020-09-25 07:40:12.001,j389.679,hires_j,2459117.819583,6.50698341977509,2.86366009712219,8371.0,1.11015105247498,-9912.296,0.1273,0.001,-0.05,0.1
2020-09-27 08:06:43.293,j389.1071,hires_j,2459119.838001,-0.911636403538957,3.16233372688293,6970.0,1.11371779441833,-10144.206,0.1221,0.001,0.24,0.1
2020-09-28 07:42:06.481,j389.1290,hires_j,2459120.820908,2.30693982720533,2.92622208595276,8459.0,1.10957467556,-10215.556,0.1258,0.001,0.09,0.1
2020-09-29 09:06:02.424,j389.1488,hires_j,2459121.879195,0.250178185722717,2.85621905326843,8385.0,1.11320292949677,-10385.877,0.1224,0.001,0.2,0.1
2020-09-30 09:20:53.443,j389.1692,hires_j,2459122.889507,-2.52750375048525,2.98835897445679,8409.0,1.13732063770294,-10485.705,0.1248,0.001,0.03,0.1
2020-10-01 08:07:16.639,j389.1886,hires_j,2459123.838387,-0.129075216356583,3.19803714752197,7789.0,1.13275289535522,-10516.275,0.1245,0.001,0.34,0.1
2020-10-31 07:17:53.885,j391.475,hires_j,2459153.804096,7.43375232756453,3.33947539329529,6111.0,1.15787625312805,-11646.63,0.1165,0.001,0.12,0.1
2021-05-27 13:43:20.596,j411.122,hires_j,2459362.071766,-4.07577714666305,2.57118058204651,10726.0,1.16594099998474,9485.826,0.1505,0.001,0.14,0.1
2021-06-08 09:08:54.749,j414.95,hires_j,2459373.881189,-4.01080369568153,2.82829594612122,10419.0,1.13846671581268,8384.696,0.1465,0.001,0.09,0.1
2021-06-11 10:51:39.770,j415.102,hires_j,2459376.952544,-2.11430450375352,2.94227862358093,7846.0,1.10474789142609,7849.674,0.1455,0.001,0.02,0.1
2021-06-12 09:46:25.885,j415.287,hires_j,2459377.907244,-1.73527749716974,2.90216708183289,9126.0,1.09334278106689,7787.488,0.1439,0.001,0.22,0.1
2021-06-13 10:31:57.069,j415.498,hires_j,2459378.938855,-6.8477033630006,2.47345304489136,10248.0,1.11884951591492,7585.551,0.1484,0.001,0.05,0.1
2021-06-14 11:06:20.320,j415.689,hires_j,2459379.962735,-5.35880697344109,2.67346215248108,9264.0,1.09171414375305,7391.023,0.1472,0.001,0.07,0.1
2021-06-17 12:50:31.584,j416.171,hires_j,2459383.035088,-8.71003727679425,2.78410911560059,9552.0,1.10573828220367,6786.378,0.1404,0.001,0.2,0.1
2021-06-20 10:42:26.168,j416.700,hires_j,2459385.946136,1.06485643236706,2.53167009353638,10800.0,1.12953901290894,6494.448,0.1446,0.001,-0.08,0.1
2021-06-21 09:55:56.868,j416.893,hires_j,2459386.913853,9.8147624074405,2.76671242713928,8898.0,1.09126675128937,6396.573,0.1459,0.001,-0.16,0.1
2021-06-22 10:54:58.704,j416.1094,hires_j,2459387.954846,-0.159596702239717,3.25443649291992,7045.0,1.08525478839874,6153.885,0.1482,0.001,-0.17,0.1
2021-06-23 11:20:35.538,j416.1294,hires_j,2459388.972634,-0.43209650391632,2.74543857574463,10432.0,1.11252379417419,5953.567,0.1479,0.001,-0.3,0.1
2021-06-24 11:28:52.220,j416.1509,hires_j,2459389.978382,-5.01065865955049,3.00467991828918,8548.0,1.10326278209686,5776.354,0.1461,0.001,-0.09,0.1
2021-06-30 10:52:13.282,j417.108,hires_j,2459395.952932,-9.22176251998207,2.98698902130127,7589.0,1.0840095281601,4804.917,0.1395,0.001,0.25,0.1
2021-07-04 10:11:32.385,j419.101,hires_j,2459399.92468,-9.61886782271285,2.866783618927,8996.0,1.0898631811142,4150.661,0.1422,0.001,,
2021-07-09 12:31:34.781,j420.73,hires_j,2459405.02193,-3.94222725431116,2.41566896438599,11078.0,1.12979519367218,3035.872,0.1408,0.001,0.07,0.1
2021-07-10 12:18:58.629,j420.271,hires_j,2459406.013179,-7.70261351682428,2.90619587898254,9915.0,1.11085152626038,2865.357,0.1415,0.001,0.1,0.1
2021-07-11 10:23:23.386,j420.397,hires_j,2459406.93291,-6.73545927856427,2.70797348022461,9217.0,1.08407330513,2838.602,0.1419,0.001,0.06,0.1
2021-07-13 12:48:57.000,j420.771,hires_j,2459409.033993,-5.25761017969432,2.76199316978455,9316.0,1.09419107437134,2264.684,0.1408,0.001,0.15,0.1
2021-07-14 13:00:47.721,j420.873,hires_j,2459410.042219,-6.46365132951268,3.19969367980957,7217.0,1.07536685466766,2062.419,0.1403,0.001,0.07,0.1
2021-07-19 13:20:36.331,j421.571,hires_j,2459415.055976,-19.5659796583271,3.75582671165466,5502.0,1.08912909030914,1093.684,0.1379,0.001,0.19,0.1
2021-07-27 11:12:18.660,j422.173,hires_j,2459422.966883,4.1278052776584,3.20264077186584,7672.0,1.09546375274658,-295.487,0.1385,0.001,0.09,0.1
2021-08-09 08:25:37.528,j424.87,hires_j,2459435.851129,-0.816957546659978,2.61996126174927,10533.0,1.12354147434235,-2574.0,0.1348,0.001,0.19,0.1
2021-08-14 12:04:16.973,j425.65,hires_j,2459441.002974,-9.05061521068813,3.2398362159729,6698.0,1.08748626708984,-3781.265,0.1315,0.001,0.31,0.1
2021-08-15 10:52:57.028,j425.177,hires_j,2459441.953438,0.615348902590354,2.89675617218018,9447.0,1.10298049449921,-3896.976,0.1377,0.001,0.0,0.1
2021-08-17 08:06:58.974,j426.86,hires_j,2459443.838183,2.38578742609154,2.56999158859253,10776.0,1.13425171375275,-4044.868,0.1351,0.001,0.32,0.1
2021-08-18 12:52:21.495,j426.296,hires_j,2459445.03636,-0.837827587355549,2.81184077262878,8113.0,1.09586107730865,-4533.355,0.1365,0.001,0.2,0.1
2021-08-19 11:06:42.301,j426.471,hires_j,2459445.96299,6.17052563319799,3.45725989341736,6717.0,1.09577035903931,-4635.217,0.1362,0.001,0.31,0.1
2021-08-22 10:07:36.356,j427.83,hires_j,2459448.921949,8.09477686677182,2.95915579795837,7708.0,1.10173118114471,-5103.218,0.1356,0.001,0.17,0.1
2021-08-23 10:04:19.912,j427.293,hires_j,2459449.919675,10.4537984113053,2.60280776023865,9642.0,1.11677503585815,-5274.505,0.1343,0.001,-0.02,0.1
2021-08-24 09:39:26.493,j427.486,hires_j,2459450.90239,3.24484301973479,2.91303968429565,8550.0,1.10149252414703,-5418.914,0.1392,0.001,-0.07,0.1
2021-08-25 10:04:46.860,j427.698,hires_j,2459451.919987,2.16992635578498,3.14359951019287,8556.0,1.09479415416718,-5621.44,0.1354,0.001,0.13,0.1
2021-08-26 08:36:10.391,j427.882,hires_j,2459452.858454,-5.1608407582078,2.59446597099304,9435.0,1.10594582557678,-5681.98,0.1338,0.001,0.25,0.1
2021-08-29 08:23:33.336,j428.90,hires_j,2459455.849691,5.51940615811062,2.53323078155518,10608.0,1.12527942657471,-6173.666,0.1369,0.001,0.08,0.1
2021-08-30 11:01:14.404,j428.311,hires_j,2459456.959194,8.45342778996541,2.9335355758667,8938.0,1.09891557693481,-6514.887,0.1362,0.001,0.41,0.1
2021-09-12 07:45:53.574,j429.79,hires_j,2459469.823537,12.5802538978534,2.70468878746033,8458.0,1.098299741745,-8286.952,0.1363,0.001,0.21,0.1
2021-09-13 07:57:59.187,j429.182,hires_j,2459470.831935,-8.23094907288506,2.55973839759827,10244.0,1.11873757839203,-8440.218,0.1369,0.001,0.17,0.1
2021-09-14 06:08:05.937,j429.269,hires_j,2459471.755624,-5.45113307658035,2.53163313865662,9433.0,1.10812878608704,-8426.302,0.137,0.001,0.19,0.1
2021-09-17 09:41:06.083,j429.788,hires_j,2459474.903543,4.30573294253622,3.58514261245728,5354.0,1.09672904014587,-9071.01,0.1331,0.001,0.08,0.1
2021-09-18 09:01:45.567,j429.876,hires_j,2459475.876222,-8.19401252092045,3.29555535316467,5096.0,1.12198626995087,-9160.29,0.1285,0.001,-0.18,0.1
2021-09-25 09:51:29.636,j431.281,hires_j,2459482.91076,4.51217186213434,3.30049824714661,6004.0,1.09258210659027,-9994.202,0.132,0.001,-0.06,0.1
2021-09-27 07:39:42.272,j431.573,hires_j,2459484.819239,6.21364239521058,2.55731749534607,9915.0,1.11274778842926,-10085.807,0.1373,0.001,0.02,0.1
2021-10-02 09:13:28.431,j432.83,hires_j,2459489.884357,3.00444173024349,3.56125974655151,5737.0,1.08112502098083,-10634.02,0.134,0.001,0.13,0.1
2021-10-11 07:49:52.927,j433.139,hires_j,2459498.826307,5.04234705551837,3.21456575393677,7056.0,1.08668553829193,-11209.908,0.1404,0.001,0.14,0.1
2021-10-15 09:09:57.993,j434.82,hires_j,2459502.881921,5.87588362275732,3.08542132377625,6710.0,1.093914270401,-11449.978,0.1353,0.001,-0.01,0.1
2021-10-16 08:06:05.929,j434.278,hires_j,2459503.837569,-11.4985636842109,2.92723560333252,7316.0,1.09781086444855,-11459.709,0.1359,0.001,0.1,0.1

